Molecular density functional theory of water including density-polarization coupling

We present a three-dimensional molecular density functional theory (MDFT) of water derived from first-principles that relies on the particle's density and multipolar polarization density and includes the density-polarization coupling. This brings two main benefits: ($i$) a scalar density and a vectorial multipolar polarization density fields are much more tractable and give more physical insight than the full position and orientation densities, and ($ii$) it includes the full density-polarization coupling of water, that is known to be non-vanishing but has never been taken into account. Furthermore, the theory requires only the partial charge distribution of a water molecule and three measurable bulk properties, namely the structure factor and the Fourier components of the longitudinal and transverse dielectric susceptibilities.

==> figures/fig4.agr.dat <==
# Grace project file
#
@version 50125
@page size 792, 612
@page scroll 5%
@page inout 5%
@link page off
@map font 8 to "Courier", "Courier"
@map font 10 to "Courier-Bold", "Courier-Bold"
@map font 11 to "Courier-BoldOblique", "Courier-BoldOblique"
@map font 9 to "Courier-Oblique", "Courier-Oblique"
@map font 14 to "Courier-Regular", "Courier-Regular"
@map font 15 to "Dingbats-Regular", "Dingbats-Regular"
@map font 4 to "Helvetica", "Helvetica"
@map font 6 to "Helvetica-Bold", "Helvetica-Bold"
@map font 7 to "Helvetica-BoldOblique", "Helvetica-BoldOblique"
@map font 5 to "Helvetica-Oblique", "Helvetica-Oblique"
@map font 20 to "NimbusMonoL-Bold", "NimbusMonoL-Bold"
@map font 21 to "NimbusMonoL-BoldOblique", "NimbusMonoL-BoldOblique"
@map font 22 to "NimbusMonoL-Regular", "NimbusMonoL-Regular"
@map font 23 to "NimbusMonoL-RegularOblique", "NimbusMonoL-RegularOblique"
@map font 24 to "NimbusRomanNo9L-Medium", "NimbusRomanNo9L-Medium"
@map font 25 to "NimbusRomanNo9L-MediumItalic", "NimbusRomanNo9L-MediumItalic"
@map font 26 to "NimbusRomanNo9L-Regular", "NimbusRomanNo9L-Regular"
@map font 27 to "NimbusRomanNo9L-RegularItalic", "NimbusRomanNo9L-RegularItalic"
@map font 28 to "NimbusSansL-Bold", "NimbusSansL-Bold"
@map font 29 to "NimbusSansL-BoldCondensed", "NimbusSansL-BoldCondensed"
@map font 30 to "NimbusSansL-BoldCondensedItalic", "NimbusSansL-BoldCondensedItalic"
@map font 31 to "NimbusSansL-BoldItalic", "NimbusSansL-BoldItalic"
@map font 32 to "NimbusSansL-Regular", "NimbusSansL-Regular"
@map font 33 to "NimbusSansL-RegularCondensed", "NimbusSansL-RegularCondensed"
@map font 34 to "NimbusSansL-RegularCondensedItalic", "NimbusSansL-RegularCondensedItalic"
@map font 35 to "NimbusSansL-RegularItalic", "NimbusSansL-RegularItalic"
@map font 36 to "StandardSymbolsL-Regular", "StandardSymbolsL-Regular"
@map font 12 to "Symbol", "Symbol"
@map font 38 to "Symbol-Regular", "Symbol-Regular"
@map font 2 to "Times-Bold", "Times-Bold"
@map font 3 to "Times-BoldItalic", "Times-BoldItalic"
@map font 1 to "Times-Italic", "Times-Italic"
@map font 0 to "Times-Roman", "Times-Roman"
@map font 43 to "URWBookmanL-DemiBold", "URWBookmanL-DemiBold"
@map font 44 to "URWBookmanL-DemiBoldItalic", "URWBookmanL-DemiBoldItalic"
@map font 45 to "URWBookmanL-Light", "URWBookmanL-Light"
@map font 46 to "URWBookmanL-LightItalic", "URWBookmanL-LightItalic"
@map font 47 to "URWChanceryL-MediumItalic", "URWChanceryL-MediumItalic"
@map font 48 to "URWGothicL-Book", "URWGothicL-Book"
@map font 49 to "URWGothicL-BookOblique", "URWGothicL-BookOblique"
@map font 50 to "URWGothicL-Demi", "URWGothicL-Demi"
@map font 51 to "URWGothicL-DemiOblique", "URWGothicL-DemiOblique"
@map font 52 to "URWPalladioL-Bold", "URWPalladioL-Bold"
@map font 53 to "URWPalladioL-BoldItalic", "URWPalladioL-BoldItalic"
@map font 54 to "URWPalladioL-Italic", "URWPalladioL-Italic"
@map font 55 to "URWPalladioL-Roman", "URWPalladioL-Roman"
@map font 56 to "Utopia-Bold", "Utopia-Bold"
@map font 57 to "Utopia-BoldItalic", "Utopia-BoldItalic"
@map font 58 to "Utopia-Italic", "Utopia-Italic"
@map font 59 to "Utopia-Regular", "Utopia-Regular"
@map font 13 to "ZapfDingbats", "ZapfDingbats"
@map color 0 to (255, 255, 255), "white"
@map color 1 to (0, 0, 0), "black"
@map color 2 to (255, 0, 0), "red"
@map color 3 to (0, 255, 0), "green"
@map color 4 to (0, 0, 255), "blue"
@map color 5 to (255, 255, 0), "yellow"
@map color 6 to (188, 143, 143), "brown"
@map color 7 to (220, 220, 220), "grey"
@map color 8 to (148, 0, 211), "violet"
@map color 9 to (0, 255, 255), "cyan"
@map color 10 to (255, 0, 255), "magenta"
@map color 11 to (255, 165, 0), "orange"
@map color 12 to (114, 33, 188), "indigo"
@map color 13 to (103, 7, 72), "maroon"
@map color 14 to (64, 224, 208), "turquoise"
@map color 15 to (0, 139, 0), "green4"
@reference date 0
@date wrap off
@date wrap year 1950
@default linewidth 1.0
@default linestyle 1
@default color 1
@default pattern 1
@default font 0
@default char size 1.000000
@default symbol size 1.000000
@default sformat "%.8g"
@background color 0
@page background fill on
@timestamp off
@timestamp 0.03, 0.03
@timestamp color 1
@timestamp rot 0
@timestamp font 0
@timestamp char size 1.000000
@timestamp def "Fri Jan 22 18:49:39 2016"
@r0 off
@link r0 to g0
@r0 type above
@r0 linestyle 1
@r0 linewidth 1.0
@r0 color 1
@r0 line 0, 0, 0, 0
@r1 off
@link r1 to g0
@r1 type above
@r1 linestyle 1
@r1 linewidth 1.0
@r1 color 1
@r1 line 0, 0, 0, 0
@r2 off
@link r2 to g0
@r2 type above
@r2 linestyle 1
@r2 linewidth 1.0
@r2 color 1
@r2 line 0, 0, 0, 0
@r3 off
@link r3 to g0
@r3 type above
@r3 linestyle 1
@r3 linewidth 1.0
@r3 color 1
@r3 line 0, 0, 0, 0
@r4 off
@link r4 to g0
@r4 type above
@r4 linestyle 1
@r4 linewidth 1.0
@r4 color 1
@r4 line 0, 0, 0, 0
@g0 on
@g0 hidden false
@g0 type XY
@g0 stacked false
@g0 bar hgap 0.000000
@g0 fixedpoint off
@g0 fixedpoint type 0
@g0 fixedpoint xy 0.000000, 0.000000
@g0 fixedpoint format general general
@g0 fixedpoint prec 6, 6
@with g0
@    world 0, 0, 25, 3
@    stack world 0, 0, 0, 0
@    znorm 1
@    view 0.150000, 0.150000, 0.601872, 0.850000
@    title ""
@    title font 0
@    title size 1.500000
@    title color 1
@    subtitle ""
@    subtitle font 0
@    subtitle size 1.000000
@    subtitle color 1
@    xaxes scale Normal
@    yaxes scale Normal
@    xaxes invert off
@    yaxes invert off
@    xaxis  on
@    xaxis  type zero false
@    xaxis  offset 0.000000 , 0.000000
@    xaxis  bar on
@    xaxis  bar color 1
@    xaxis  bar linestyle 1
@    xaxis  bar linewidth 1.5
@    xaxis  label "z (Å)"
@    xaxis  label layout para
@    xaxis  label place auto
@    xaxis  label char size 1.560000
@    xaxis  label font 0
@    xaxis  label color 1
@    xaxis  label place normal
@    xaxis  tick on
@    xaxis  tick major 10
@    xaxis  tick minor ticks 1
@    xaxis  tick default 6
@    xaxis  tick place rounded true
@    xaxis  tick in
@    xaxis  tick major size 1.000000
@    xaxis  tick major color 1
@    xaxis  tick major linewidth 1.5
@    xaxis  tick major linestyle 1
@    xaxis  tick major grid off
@    xaxis  tick minor color 1
@    xaxis  tick minor linewidth 1.5
@    xaxis  tick minor linestyle 1
@    xaxis  tick minor grid off
@    xaxis  tick minor size 0.500000
@    xaxis  ticklabel on
@    xaxis  ticklabel format general
@    xaxis  ticklabel prec 5
@    xaxis  ticklabel formula ""
@    xaxis  ticklabel append ""
@    xaxis  ticklabel prepend ""
@    xaxis  ticklabel angle 0
@    xaxis  ticklabel skip 0
@    xaxis  ticklabel stagger 0
@    xaxis  ticklabel place normal
@    xaxis  ticklabel offset auto
@    xaxis  ticklabel offset 0.000000 , 0.010000
@    xaxis  ticklabel start type auto
@    xaxis  ticklabel start 0.000000
@    xaxis  ticklabel stop type auto
@    xaxis  ticklabel stop 0.000000
@    xaxis  ticklabel char size 1.540000
@    xaxis  ticklabel font 0
@    xaxis  ticklabel color 1
@    xaxis  tick place both
@    xaxis  tick spec type none
@    yaxis  on
@    yaxis  type zero false
@    yaxis  offset 0.000000 , 0.000000
@    yaxis  bar on
@    yaxis  bar color 1
@    yaxis  bar linestyle 1
@    yaxis  bar linewidth 1.5
@    yaxis  label "Average density along z"
@    yaxis  label layout para
@    yaxis  label place auto
@    yaxis  label char size 1.560000
@    yaxis  label font 0
@    yaxis  label color 1
@    yaxis  label place normal
@    yaxis  tick on
@    yaxis  tick major 0.5
@    yaxis  tick minor ticks 1
@    yaxis  tick default 6
@    yaxis  tick place rounded true
@    yaxis  tick in
@    yaxis  tick major size 1.000000
@    yaxis  tick major color 1
@    yaxis  tick major linewidth 1.5
@    yaxis  tick major linestyle 1
@    yaxis  tick major grid off
@    yaxis  tick minor color 1
@    yaxis  tick minor linewidth 1.5
@    yaxis  tick minor linestyle 1
@    yaxis  tick minor grid off
@    yaxis  tick minor size 0.500000
@    yaxis  ticklabel on
@    yaxis  ticklabel format general
@    yaxis  ticklabel prec 5
@    yaxis  ticklabel formula ""
@    yaxis  ticklabel append ""
@    yaxis  ticklabel prepend ""
@    yaxis  ticklabel angle 0
@    yaxis  ticklabel skip 0
@    yaxis  ticklabel stagger 0
@    yaxis  ticklabel place normal
@    yaxis  ticklabel offset auto
@    yaxis  ticklabel offset 0.000000 , 0.010000
@    yaxis  ticklabel start type auto
@    yaxis  ticklabel start 0.000000
@    yaxis  ticklabel stop type auto
@    yaxis  ticklabel stop 0.000000
@    yaxis  ticklabel char size 1.540000
@    yaxis  ticklabel font 0
@    yaxis  ticklabel color 1
@    yaxis  tick place both
@    yaxis  tick spec type none
@    altxaxis  off
@    altyaxis  off
@    legend on
@    legend loctype view
@    legend 0.35, 0.8
@    legend box color 1
@    legend box pattern 1
@    legend box linewidth 1.0
@    legend box linestyle 1
@    legend box fill color 0
@    legend box fill pattern 1
@    legend font 0
@    legend char size 1.300000
@    legend color 1
@    legend length 4
@    legend vgap 1
@    legend hgap 1
@    legend invert false
@    frame type 0
@    frame linestyle 1
@    frame linewidth 1.0
@    frame color 1
@    frame pattern 1
@    frame background color 0
@    frame background pattern 0
@    s0 hidden false
@    s0 type xy
@    s0 symbol 0
@    s0 symbol size 1.000000
@    s0 symbol color 1
@    s0 symbol pattern 1
@    s0 symbol fill color 1
@    s0 symbol fill pattern 0
@    s0 symbol linewidth 1.0
@    s0 symbol linestyle 1
@    s0 symbol char 65
@    s0 symbol char font 0
@    s0 symbol skip 0
@    s0 line type 1
@    s0 line linestyle 1
@    s0 line linewidth 2.5
@    s0 line color 1
@    s0 line pattern 1
@    s0 baseline type 0
@    s0 baseline off
@    s0 dropline off
@    s0 fill type 0
@    s0 fill rule 0
@    s0 fill color 1
@    s0 fill pattern 1
@    s0 avalue off
@    s0 avalue type 2
@    s0 avalue char size 1.460000
@    s0 avalue font 0
@    s0 avalue color 1
@    s0 avalue rot 0
@    s0 avalue format general
@    s0 avalue prec 3
@    s0 avalue prepend ""
@    s0 avalue append ""
@    s0 avalue offset 0.000000 , 0.000000
@    s0 errorbar on
@    s0 errorbar place both
@    s0 errorbar color 1
@    s0 errorbar pattern 1
@    s0 errorbar size 1.000000
@    s0 errorbar linewidth 1.0
@    s0 errorbar linestyle 1
@    s0 errorbar riser linewidth 1.0
@    s0 errorbar riser linestyle 1
@    s0 errorbar riser clip off
@    s0 errorbar riser clip length 0.100000
@    s0 comment "/tmp/n_MDFT.dat"
@    s0 legend  "MDFT"
@    s1 hidden false
@    s1 type xy
@    s1 symbol 0
@    s1 symbol size 0.510000
@    s1 symbol color 2
@    s1 symbol pattern 1
@    s1 symbol fill color 2
@    s1 symbol fill pattern 1
@    s1 symbol linewidth 1.0
@    s1 symbol linestyle 1
@    s1 symbol char 65
@    s1 symbol char font 0
@    s1 symbol skip 0
@    s1 line type 1
@    s1 line linestyle 3
@    s1 line linewidth 2.5
@    s1 line color 2
@    s1 line pattern 1
@    s1 baseline type 0
@    s1 baseline off
@    s1 dropline off
@    s1 fill type 0
@    s1 fill rule 0
@    s1 fill color 1
@    s1 fill pattern 1
@    s1 avalue off
@    s1 avalue type 2
@    s1 avalue char size 1.710000
@    s1 avalue font 0
@    s1 avalue color 1
@    s1 avalue rot 0
@    s1 avalue format general
@    s1 avalue prec 3
@    s1 avalue prepend ""
@    s1 avalue append ""
@    s1 avalue offset 0.000000 , 0.000000
@    s1 errorbar on
@    s1 errorbar place both
@    s1 errorbar color 2
@    s1 errorbar pattern 1
@    s1 errorbar size 1.000000
@    s1 errorbar linewidth 1.0
@    s1 errorbar linestyle 1
@    s1 errorbar riser linewidth 1.0
@    s1 errorbar riser linestyle 1
@    s1 errorbar riser clip off
@    s1 errorbar riser clip length 0.100000
@    s1 comment "/tmp/n_MD.dat"
@    s1 legend  "reference MD"
@g1 on
@g1 hidden false
@g1 type XY
@g1 stacked false
@g1 bar hgap 0.000000
@g1 fixedpoint off
@g1 fixedpoint type 0
@g1 fixedpoint xy 0.000000, 0.000000
@g1 fixedpoint format general general
@g1 fixedpoint prec 6, 6
@with g1
@    world 0, -5, 25, 6
@    stack world 0, 0, 0, 0
@    znorm 1
@    view 0.692246, 0.150000, 1.144118, 0.850000
@    title ""
@    title font 0
@    title size 1.500000
@    title color 1
@    subtitle ""
@    subtitle font 0
@    subtitle size 1.000000
@    subtitle color 1
@    xaxes scale Normal
@    yaxes scale Normal
@    xaxes invert off
@    yaxes invert off
@    xaxis  on
@    xaxis  type zero false
@    xaxis  offset 0.000000 , 0.000000
@    xaxis  bar on
@    xaxis  bar color 1
@    xaxis  bar linestyle 1
@    xaxis  bar linewidth 1.5
@    xaxis  label "z (Å)"
@    xaxis  label layout para
@    xaxis  label place auto
@    xaxis  label char size 1.560000
@    xaxis  label font 0
@    xaxis  label color 1
@    xaxis  label place normal
@    xaxis  tick on
@    xaxis  tick major 10
@    xaxis  tick minor ticks 1
@    xaxis  tick default 6
@    xaxis  tick place rounded true
@    xaxis  tick in
@    xaxis  tick major size 1.000000
@    xaxis  tick major color 1
@    xaxis  tick major linewidth 1.5
@    xaxis  tick major linestyle 1
@    xaxis  tick major grid off
@    xaxis  tick minor color 1
@    xaxis  tick minor linewidth 1.5
@    xaxis  tick minor linestyle 1
@    xaxis  tick minor grid off
@    xaxis  tick minor size 0.500000
@    xaxis  ticklabel on
@    xaxis  ticklabel format general
@    xaxis  ticklabel prec 5
@    xaxis  ticklabel formula ""
@    xaxis  ticklabel append ""
@    xaxis  ticklabel prepend ""
@    xaxis  ticklabel angle 0
@    xaxis  ticklabel skip 0
@    xaxis  ticklabel stagger 0
@    xaxis  ticklabel place normal
@    xaxis  ticklabel offset auto
@    xaxis  ticklabel offset 0.000000 , 0.010000
@    xaxis  ticklabel start type auto
@    xaxis  ticklabel start 0.000000
@    xaxis  ticklabel stop type auto
@    xaxis  ticklabel stop 0.000000
@    xaxis  ticklabel char size 1.540000
@    xaxis  ticklabel font 0
@    xaxis  ticklabel color 1
@    xaxis  tick place both
@    xaxis  tick spec type none
@    yaxis  on
@    yaxis  type zero false
@    yaxis  offset 0.000000 , 0.000000
@    yaxis  bar on
@    yaxis  bar color 1
@    yaxis  bar linestyle 1
@    yaxis  bar linewidth 1.5
@    yaxis  label "Average polarization along z"
@    yaxis  label layout para
@    yaxis  label place auto
@    yaxis  label char size 1.560000
@    yaxis  label font 0
@    yaxis  label color 1
@    yaxis  label place opposite
@    yaxis  tick on
@    yaxis  tick major 2
@    yaxis  tick minor ticks 1
@    yaxis  tick default 6
@    yaxis  tick place rounded true
@    yaxis  tick in
@    yaxis  tick major size 1.000000
@    yaxis  tick major color 1
@    yaxis  tick major linewidth 1.5
@    yaxis  tick major linestyle 1
@    yaxis  tick major grid off
@    yaxis  tick minor color 1
@    yaxis  tick minor linewidth 1.5
@    yaxis  tick minor linestyle 1
@    yaxis  tick minor grid off
@    yaxis  tick minor size 0.500000
@    yaxis  ticklabel on
@    yaxis  ticklabel format general
@    yaxis  ticklabel prec 5
@    yaxis  ticklabel formula ""
@    yaxis  ticklabel append ""
@    yaxis  ticklabel prepend ""
@    yaxis  ticklabel angle 0
@    yaxis  ticklabel skip 0
@    yaxis  ticklabel stagger 0
@    yaxis  ticklabel place opposite
@    yaxis  ticklabel offset auto
@    yaxis  ticklabel offset 0.000000 , 0.010000
@    yaxis  ticklabel start type auto
@    yaxis  ticklabel start 0.000000
@    yaxis  ticklabel stop type auto
@    yaxis  ticklabel stop 0.000000
@    yaxis  ticklabel char size 1.540000
@    yaxis  ticklabel font 0
@    yaxis  ticklabel color 1
@    yaxis  tick place both
@    yaxis  tick spec type none
@    altxaxis  off
@    altyaxis  off
@    legend on
@    legend loctype view
@    legend 0.5, 0.8
@    legend box color 1
@    legend box pattern 1
@    legend box linewidth 1.0
@    legend box linestyle 1
@    legend box fill color 0
@    legend box fill pattern 1
@    legend font 0
@    legend char size 1.550000
@    legend color 1
@    legend length 4
@    legend vgap 1
@    legend hgap 1
@    legend invert false
@    frame type 0
@    frame linestyle 1
@    frame linewidth 1.0
@    frame color 1
@    frame pattern 1
@    frame background color 0
@    frame background pattern 0
@    s0 hidden false
@    s0 type xy
@    s0 symbol 0
@    s0 symbol size 1.000000
@    s0 symbol color 1
@    s0 symbol pattern 1
@    s0 symbol fill color 1
@    s0 symbol fill pattern 0
@    s0 symbol linewidth 1.0
@    s0 symbol linestyle 1
@    s0 symbol char 65
@    s0 symbol char font 0
@    s0 symbol skip 0
@    s0 line type 1
@    s0 line linestyle 1
@    s0 line linewidth 2.5
@    s0 line color 1
@    s0 line pattern 1
@    s0 baseline type 0
@    s0 baseline off
@    s0 dropline off
@    s0 fill type 0
@    s0 fill rule 0
@    s0 fill color 1
@    s0 fill pattern 1
@    s0 avalue off
@    s0 avalue type 2
@    s0 avalue char size 1.590000
@    s0 avalue font 0
@    s0 avalue color 1
@    s0 avalue rot 0
@    s0 avalue format general
@    s0 avalue prec 3
@    s0 avalue prepend ""
@    s0 avalue append ""
@    s0 avalue offset 0.000000 , 0.000000
@    s0 errorbar on
@    s0 errorbar place both
@    s0 errorbar color 1
@    s0 errorbar pattern 1
@    s0 errorbar size 1.000000
@    s0 errorbar linewidth 1.0
@    s0 errorbar linestyle 1
@    s0 errorbar riser linewidth 1.0
@    s0 errorbar riser linestyle 1
@    s0 errorbar riser clip off
@    s0 errorbar riser clip length 0.100000
@    s0 comment "/tmp/P_MDFT.dat"
@    s0 legend  ""
@    s1 hidden false
@    s1 type xy
@    s1 symbol 0
@    s1 symbol size 1.000000
@    s1 symbol color 2
@    s1 symbol pattern 1
@    s1 symbol fill color 2
@    s1 symbol fill pattern 0
@    s1 symbol linewidth 1.0
@    s1 symbol linestyle 1
@    s1 symbol char 65
@    s1 symbol char font 0
@    s1 symbol skip 0
@    s1 line type 1
@    s1 line linestyle 3
@    s1 line linewidth 2.5
@    s1 line color 2
@    s1 line pattern 1
@    s1 baseline type 0
@    s1 baseline off
@    s1 dropline off
@    s1 fill type 0
@    s1 fill rule 0
@    s1 fill color 1
@    s1 fill pattern 1
@    s1 avalue off
@    s1 avalue type 2
@    s1 avalue char size 1.590000
@    s1 avalue font 0
@    s1 avalue color 1
@    s1 avalue rot 0
@    s1 avalue format general
@    s1 avalue prec 3
@    s1 avalue prepend ""
@    s1 avalue append ""
@    s1 avalue offset 0.000000 , 0.000000
@    s1 errorbar on
@    s1 errorbar place both
@    s1 errorbar color 2
@    s1 errorbar pattern 1
@    s1 errorbar size 1.000000
@    s1 errorbar linewidth 1.0
@    s1 errorbar linestyle 1
@    s1 errorbar riser linewidth 1.0
@    s1 errorbar riser linestyle 1
@    s1 errorbar riser clip off
@    s1 errorbar riser clip length 0.100000
@    s1 comment "/tmp/P_MD.dat"
@    s1 legend  ""
@target G0.S0
@type xy
0 6.0444261e-243
0.19986842 6.1622732e-243
0.39973684 6.2107867e-243
0.59960526 6.222162e-243
0.79947368 6.2137838e-243
0.99934211 6.1919989e-243
1.1992105 6.1605579e-243
1.3990789 6.124448e-243
1.5989474 6.0899613e-243
1.7988158 6.0617727e-243
1.9986842 6.0408921e-243
2.1985526 6.0256763e-243
2.3984211 6.0142156e-243
2.5982895 6.0053023e-243
2.7981579 5.9985201e-243
2.9980263 5.9939142e-243
3.1978947 5.9916844e-243
3.3977632 5.9919795e-243
3.5976316 5.994788e-243
3.7975 5.9999194e-243
3.9973684 6.0071812e-243
4.1972368 6.0165744e-243
4.3971053 6.0287066e-243
4.5969737 6.0449978e-243
4.7968421 6.0675658e-243
4.9967105 6.098053e-243
5.1965789 6.1349108e-243
5.3964474 6.1720715e-243
5.5963158 6.2027876e-243
5.7961842 6.222465e-243
5.9960526 6.2273427e-243
6.1959211 6.2092529e-243
6.3957895 6.1459209e-243
6.5956579 6.0036827e-243
6.7955263 5.7665477e-243
6.9953947 5.4488569e-243
7.1952632 5.0774221e-243
7.3951316 4.6777832e-243
7.595 4.2707364e-243
7.7948684 3.8729714e-243
7.9947368 0.47965213
8.1946053 1.0198685
8.3944737 1.0303784
8.5943421 0.89541956
8.7942105 0.77719836
8.9940789 0.76838146
9.1939474 1.5665054
9.3938158 2.7637375
9.5936842 2.4394082
9.7935526 1.7036863
9.9934211 1.1682987
10.193289 0.86883767
10.393158 0.71211275
10.593026 0.63131927
10.792895 0.61356614
10.992763 0.65091006
11.192632 0.75374099
11.3925 0.89732628
11.592368 1.0416542
11.792237 1.1799786
11.992105 1.3051859
12.191974 1.382148
12.391842 1.3667729
12.591711 1.2555299
12.791579 1.1069773
12.991447 0.97926877
13.191316 0.8932681
13.391184 0.8475816
13.591053 0.83441431
13.790921 0.84668046
13.990789 0.87926704
14.190658 0.9278564
14.390526 0.98765682
14.590395 1.0503002
14.790263 1.1031645
14.990132 1.1316685
15.19 1.127359
15.389868 1.0942865
15.589737 1.0467394
15.789605 1.0000212
15.989474 0.96401938
16.189342 0.9426093
16.389211 0.93572506
16.589079 0.94135814
16.788947 0.95648396
16.988816 0.97757275
17.188684 1.0006956
17.388553 1.0217784
17.588421 1.0370748
17.788289 1.0439408
17.988158 1.0415416
18.188026 1.0311856
18.387895 1.0160847
18.587763 1.0001862
18.787632 0.98712297
18.9875 0.9791851
19.187368 0.9771159
19.387237 0.98048538
19.587105 0.98792656
19.786974 0.99740433
19.986842 1.0067713
20.186711 1.0141571
20.386579 1.018144
20.586447 1.0182217
20.786316 1.0147399
20.986184 1.0086183
21.186053 1.0013097
21.385921 0.9943128
21.585789 0.9887939
21.785658 0.98569909
21.985526 0.98567646
22.185395 0.98863087
22.385263 0.99383546
22.585132 1.0001056
22.785 1.0059891
22.984868 1.0103376
23.184737 1.012449
23.384605 1.0122697
23.584474 1.0100875
23.784342 1.0063754
23.984211 1.0018025
24.184079 0.99708484
24.383947 0.99307509
24.583816 0.99063438
24.783684 0.99032489
24.983553 0.99206797
25.183421 0.9953203
25.383289 0.99935223
25.583158 1.0034446
25.783026 1.0067313
25.982895 1.0084193
26.182763 1.0081081
26.382632 1.0058727
26.5825 1.002248
26.782368 0.99808635
26.982237 0.99421659
27.182105 0.99134232
27.381974 0.99016875
27.581842 0.99113501
27.781711 0.99413245
27.981579 0.99846067
28.181447 1.0032201
28.381316 1.0076141
28.581184 1.0109264
28.781053 1.0125375
28.980921 1.0120461
29.180789 1.0092456
29.380658 1.0043759
29.580526 0.99827189
29.780395 0.99218509
29.980263 0.98755851
30.180132 0.98540714
30.38 0.98631267
30.579868 0.99017687
30.779737 0.99621543
30.979605 1.0034028
31.179474 1.0104914
31.379342 1.0159447
31.579211 1.0184455
31.779079 1.0172803
31.978947 1.0123011
32.178816 1.0042602
32.378684 0.99475196
32.578553 0.9857111
32.778421 0.97930217
32.978289 0.97741021
33.178158 0.98113365
33.378026 0.99058838
33.577895 1.004625
33.777763 1.0205114
33.977632 1.0344495
34.1775 1.0426288
34.377368 1.0423201
34.577237 1.0328587
34.777105 1.0156585
34.976974 0.99376597
35.176842 0.97108316
35.376711 0.95161366
35.576579 0.93915742
35.776447 0.9370659
35.976316 0.94812194
36.176184 0.97379834
36.376053 1.0132082
36.575921 1.0608816
36.775789 1.1052841
36.975658 1.1306998
37.175526 1.1251364
37.375395 1.08835
37.575263 1.0313184
37.775132 0.96871121
37.975 0.91180226
38.174868 0.86805359
38.374737 0.84149047
38.574605 0.83691018
38.774474 0.8595902
38.974342 0.91690969
39.174211 1.0152321
39.374079 1.1511167
39.573947 1.2934132
39.773816 1.3786199
39.973684 1.3645801
40.173553 1.2690282
40.373421 1.136682
40.573289 0.99675957
40.773158 0.85351955
40.973026 0.7215642
41.172895 0.63656639
41.372763 0.61546957
41.572632 0.6489961
41.7725 0.75368634
41.972368 0.94117191
42.172237 1.3049073
42.372105 1.9139618
42.571974 2.6032677
42.771842 2.5489211
42.971711 1.220697
43.171579 0.73060551
43.371447 0.80517433
43.571316 0.8826607
43.771184 1.016145
43.971053 0.87149231
44.170921 0.45199192
44.370789 3.9816013e-243
44.570658 4.3819745e-243
44.770526 4.7872854e-243
44.970395 5.1798015e-243
45.170263 5.5374956e-243
45.370132 5.8339768e-243
&
@target G0.S1
@type xy
3.35 0
3.579 0
3.808 0
4.037 0
4.266 0
4.495 0
4.724 0
4.953 0
5.182 0
5.411 0
5.64 0
5.869 0
6.098 0
6.327 0
6.556 0
6.785 0
7.014 0
7.243 0
7.472 9.8039e-05
7.701 0.007745098
7.93 0.094411765
8.159 0.33147059
8.388 0.55313725
8.617 0.67392157
8.846 0.74647059
9.075 1.1565686
9.304 2.0476471
9.533 2.0964706
9.762 1.592549
9.991 1.1253922
10.22 0.87235294
10.449 0.68598039
10.678 0.60009804
10.907 0.58529412
11.136 0.62676471
11.365 0.74058824
11.594 0.92284314
11.823 1.1360784
12.052 1.3293137
12.281 1.3440196
12.51 1.2977451
12.739 1.1391176
12.968 1.0243137
13.197 0.92343137
13.426 0.85676471
13.655 0.83343137
13.884 0.83696078
14.113 0.89392157
14.342 0.98254902
14.571 1.0687255
14.8 1.1286275
15.029 1.1595098
15.258 1.1203922
15.487 1.0719608
15.716 1.0443137
15.945 0.96921569
16.174 0.96117647
16.403 0.95392157
16.632 0.92901961
16.861 0.97862745
17.09 1.0051961
17.319 1.0294118
17.548 1.0579412
17.777 1.0847059
18.006 1.0877451
18.235 1.032451
18.464 1.0142157
18.693 1.0033333
18.922 0.96313726
19.151 0.96392157
19.38 0.9772549
19.609 1
19.838 1.0142157
20.067 1.0114706
20.296 1.0438235
20.525 1.0495098
20.754 1.0377451
20.983 1.0510784
21.212 1.0152941
21.441 0.9927451
21.67 0.97823529
21.899 0.98441177
22.128 1.0073529
22.357 1.0167647
22.586 1.0408824
22.815 1.0147059
23.044 1.0290196
23.273 1.0415686
23.502 0.99294118
23.731 1.0029412
23.96 1.0053922
24.189 1.0006863
24.418 1.007549
24.647 1.0093137
24.876 1.0169608
25.105 1.0193137
25.334 1.0331373
25.563 1.0210784
25.792 1.0169608
26.021 1.0188235
26.25 1.0319608
26.479 1.022549
26.708 1.0246078
26.937 1.0026471
27.166 1.0016667
27.395 1.0170588
27.624 1.0147059
27.853 1.0471569
28.082 1.0146078
28.311 1.0014706
28.54 1.010098
28.769 1.0473529
28.998 1.045
29.227 1.0546078
29.456 1.0408824
29.685 1.0096078
29.914 0.97480392
30.143 1.0134314
30.372 1.0058824
30.601 0.99843137
30.83 1.0267647
31.059 1.0288235
31.288 1.0337255
31.517 1.037451
31.746 1.0603922
31.975 1.0401961
32.204 1.0228431
32.433 0.99990196
32.662 0.98480392
32.891 0.97058824
33.12 0.96627451
33.349 1.0032353
33.578 1.0167647
33.807 1.030098
34.036 1.0836275
34.265 1.0840196
34.494 1.072549
34.723 1.0576471
34.952 1.0351961
35.181 0.97176471
35.41 0.93088235
35.639 0.93313725
35.868 0.95588235
36.097 0.96176471
36.326 1.0210784
36.555 1.0715686
36.784 1.1555882
37.013 1.1770588
37.242 1.1559804
37.471 1.0743137
37.7 0.96666667
37.929 0.88872549
38.158 0.85078431
38.387 0.84607843
38.616 0.84107843
38.845 0.92009804
39.074 1.032549
39.303 1.1622549
39.532 1.342549
39.761 1.3957843
39.99 1.3406863
40.219 1.1393137
40.448 0.9327451
40.677 0.77264706
40.906 0.65323529
41.135 0.60039216
41.364 0.60990196
41.593 0.68313726
41.822 0.82784314
42.051 1.129902
42.28 1.5847059
42.509 2.1747059
42.738 2.1071569
42.967 1.1753922
43.196 0.74941176
43.425 0.69696078
43.654 0.61254902
43.883 0.37039216
44.112 0.10303922
44.341 0.010392157
44.57 0.000294118
44.799 0
45.028 0
45.257 0
45.486 0
45.715 0
45.944 0
46.173 0
46.402 0
46.631 0
46.86 0
47.089 0
47.318 0
47.547 0
47.776 0
48.005 0
48.234 0
48.463 0
48.692 0
48.921 0
&
@target G1.S0
@type xy
0 -1.200803e-246
0.19986842 -1.4946709e-246
0.39973684 -1.4618274e-246
0.59960526 -1.1254613e-246
0.79947368 -6.6605118e-247
0.99934211 -6.0995731e-248
1.1992105 6.4947491e-247
1.3990789 1.1094508e-246
1.5989474 1.1012643e-246
1.7988158 7.3662523e-247
1.9986842 -4.1636768e-249
2.1985526 -5.9323018e-247
2.3984211 -1.0434326e-246
2.5982895 -1.3078928e-246
2.7981579 -1.2032632e-246
2.9980263 -7.7924705e-247
3.1978947 -2.0475528e-247
3.3977632 3.641823e-247
3.5976316 9.0926539e-247
3.7975 1.2657298e-246
3.9973684 1.2462416e-246
4.1972368 9.2545585e-247
4.3971053 4.6144104e-247
4.5969737 -2.027477e-247
4.7968421 -8.6474589e-247
4.9967105 -1.1236999e-246
5.1965789 -1.0280953e-246
5.3964474 -4.2535215e-247
5.5963158 2.5794706e-247
5.7961842 8.1100771e-247
5.9960526 1.2133948e-246
6.1959211 1.4797599e-246
6.3957895 1.4035245e-246
6.5956579 1.1104975e-246
6.7955263 7.400738e-247
6.9953947 4.207736e-247
7.1952632 1.1904165e-09
7.3951316 0.012181482
7.595 0.0094929938
7.7948684 0.54811904
7.9947368 2.8403391
8.1946053 5.6370999
8.3944737 4.5854261
8.5943421 2.6492483
8.7942105 0.83083506
8.9940789 -0.45508307
9.1939474 -2.5708861
9.3938158 -4.4640271
9.5936842 -2.6880577
9.7935526 -0.8650818
9.9934211 0.19887106
10.193289 0.54366124
10.393158 0.67206406
10.593026 0.66791234
10.792895 0.68272489
10.992763 0.74119647
11.192632 0.87916625
11.3925 0.90055168
11.592368 0.55534273
11.792237 -0.10228127
11.992105 -0.74402378
12.191974 -1.0890442
12.391842 -0.99498833
12.591711 -0.58757672
12.791579 -0.15489102
12.991447 0.13060508
13.191316 0.2848714
13.391184 0.34923705
13.591053 0.3622022
13.790921 0.3322883
13.990789 0.26983481
14.190658 0.17182919
14.390526 0.046277961
14.590395 -0.098469068
14.790263 -0.22896481
14.990132 -0.30503072
15.19 -0.29387086
15.389868 -0.2097359
15.589737 -0.094529516
15.789605 0.0083823535
15.989474 0.082177386
16.189342 0.12398616
16.389211 0.1402747
16.589079 0.13396848
16.788947 0.11032264
16.988816 0.072003348
17.188684 0.02600647
17.388553 -0.021822222
17.588421 -0.06166522
17.788289 -0.087069262
17.988158 -0.092899671
18.188026 -0.081775104
18.387895 -0.058655536
18.587763 -0.031845101
18.787632 -0.0065161633
18.9875 0.013021404
19.187368 0.026237754
19.387237 0.03249931
19.587105 0.032938954
19.786974 0.027531072
19.986842 0.018095856
20.186711 0.0058621118
20.386579 -0.0063288538
20.586447 -0.016875155
20.786316 -0.023228264
20.986184 -0.024945448
21.186053 -0.022130552
21.385921 -0.017182047
21.585789 -0.011657887
21.785658 -0.0073785487
21.985526 -0.0041231817
22.185395 -0.0020300783
22.385263 -0.00017584199
22.585132 0.0011183449
22.785 0.0021830562
22.984868 0.0021293445
23.184737 0.00078061702
23.384605 -0.0022379599
23.584474 -0.0055002582
23.784342 -0.0084287083
23.984211 -0.0099777987
24.184079 -0.010350174
24.383947 -0.0092313665
24.583816 -0.0077061131
24.783684 -0.0062735323
24.983553 -0.0058455975
25.183421 -0.0058652188
25.383289 -0.0063840501
25.583158 -0.0065203448
25.783026 -0.0064528809
25.982895 -0.0057027428
26.182763 -0.0050505091
26.382632 -0.0043450822
26.5825 -0.0043110025
26.782368 -0.0043715215
26.982237 -0.0047736973
27.182105 -0.0045574002
27.381974 -0.0039430098
27.581842 -0.002399827
27.781711 -0.0011049362
27.981579 -0.00035100988
28.181447 -0.0012454638
28.381316 -0.0031643884
28.581184 -0.0064164102
28.781053 -0.0095910379
28.980921 -0.012304887
29.180789 -0.013069598
29.380658 -0.012806356
29.580526 -0.011370698
29.780395 -0.0099064278
29.980263 -0.0076782115
30.180132 -0.0054392258
30.38 -0.001875567
30.579868 0.0023465842
30.779737 0.0077122363
30.979605 0.011775425
31.179474 0.013564503
31.379342 0.010350712
31.579211 0.0030967949
31.779079 -0.0081411225
31.978947 -0.01997332
32.178816 -0.031521389
32.378684 -0.039336888
32.578553 -0.043215217
32.778421 -0.040749869
32.978289 -0.033003638
33.178158 -0.017991046
33.378026 0.0024460685
33.577895 0.028260103
33.777763 0.053445302
33.977632 0.073702767
34.1775 0.079773908
34.377368 0.069148863
34.577237 0.039318014
34.777105 -0.0018756522
34.976974 -0.049345897
35.176842 -0.092002662
35.376711 -0.12647786
35.576579 -0.14460263
35.776447 -0.14591116
35.976316 -0.12312895
36.176184 -0.075078811
36.376053 0.0060108548
36.575921 0.1113407
36.775789 0.22084374
36.975658 0.28597072
37.175526 0.27479765
37.375395 0.18215571
37.575263 0.050353033
37.775132 -0.088140383
37.975 -0.20188748
38.174868 -0.29084273
38.374737 -0.34304828
38.574605 -0.366398
38.774474 -0.3425672
38.974342 -0.26500183
39.174211 -0.082343702
39.374079 0.23513651
39.573947 0.67659105
39.773816 1.0115183
39.973684 0.99956526
40.173553 0.5742863
40.373421 -0.075457624
40.573289 -0.65967544
40.773158 -0.89958734
40.973026 -0.83844836
41.172895 -0.71525741
41.372763 -0.67777751
41.572632 -0.65831373
41.7725 -0.66461837
41.972368 -0.47152266
42.172237 -0.047169653
42.372105 1.3042135
42.571974 3.1279529
42.771842 4.1198127
42.971711 1.8068505
43.171579 0.16575511
43.371447 -1.1668644
43.571316 -2.9554273
43.771184 -4.7847328
43.971053 -4.8777793
44.170921 -2.9295382
44.370789 -0.34988818
44.570658 -0.012043738
44.770526 -3.6269537e-05
44.970395 -1.1315529e-09
45.170263 -4.7902441e-247
45.370132 -8.1454623e-247
&
@target G1.S1
@type xy
5 0
5.2261307 0
5.4522613 0
5.678392 0
5.9045226 0
6.1306533 0
6.3567839 0
6.5829146 0
6.8090452 0
7.0351759 0
7.2613065 0
7.4874372 0.0046040236
7.7135678 0.22955645
7.9396985 1.7513552
8.1658291 3.8457425
8.3919598 4.0740538
8.6180905 2.9802922
8.8442211 1.608668
9.0703518 -0.67080746
9.2964824 -3.3042226
9.5226131 -2.9277252
9.7487437 -1.5895815
9.9748744 -0.69543135
10.201005 -0.089060537
10.427136 0.34504085
10.653266 0.68789439
10.879397 0.88877424
11.105528 1.0767136
11.331658 0.93432063
11.557789 0.5784291
11.78392 -0.032448524
12.01005 -0.65209376
12.236181 -0.83350955
12.462312 -0.66617468
12.688442 -0.39002274
12.914573 -0.1057099
13.140704 0.065086976
13.366834 0.22384932
13.592965 0.34984878
13.819095 0.30311471
14.045226 0.30594749
14.271357 0.19662259
14.497487 0.024518785
14.723618 -0.14760086
14.949749 -0.24026299
15.175879 -0.23727118
15.40201 -0.14480279
15.628141 -0.059546002
15.854271 -0.03374779
16.080402 0.035515324
16.306533 0.046314967
16.532663 0.056431859
16.758794 0.073350363
16.984925 0.11081952
17.211055 0.015323596
17.437186 -0.053678434
17.663317 -0.11797716
17.889447 -0.027732692
18.115578 -0.029096608
18.341709 -0.034921235
18.567839 -0.026006705
18.79397 -0.033722321
19.020101 -0.040092042
19.246231 0.011828454
19.472362 0.086169672
19.698492 0.037733555
19.924623 0.041663039
20.150754 0.039687129
20.376884 0.026169284
20.603015 -0.019861714
20.829146 -0.028234696
21.055276 -0.055626253
21.281407 0.011255639
21.507538 -0.018161732
21.733668 -0.02153763
21.959799 0.035372124
22.18593 -0.0076211937
22.41206 0.025159101
22.638191 -0.0031069316
22.864322 0.029565277
23.090452 0.0051721157
23.316583 0.0052568558
23.542714 0.03645641
23.768844 -0.01177898
23.994975 -0.025457498
24.221106 0.0043865003
24.447236 -0.0089839452
24.673367 -0.065970475
24.899497 0.014486603
25.125628 0.011899427
25.351759 -0.0017672867
25.577889 0.037739196
25.80402 -0.0045789971
26.030151 -0.021118035
26.256281 0.025640413
26.482412 -0.069065079
26.708543 -0.025230908
26.934673 -0.035040159
27.160804 0.0016623985
27.386935 -0.0079396179
27.613065 -0.028465372
27.839196 -0.0078254419
28.065327 0.06362619
28.291457 0.035666488
28.517588 0.04566153
28.743719 0.016848463
28.969849 -0.026263959
29.19598 -0.042137863
29.422111 0.020386805
29.648241 -0.0072937983
29.874372 0.024141367
30.100503 -0.055546209
30.326633 -0.010362199
30.552764 0.026442353
30.778894 0.077495037
31.005025 0.064541671
31.231156 0.01785009
31.457286 0.044967696
31.683417 0.015620389
31.909548 -0.00066967097
32.135678 -0.038543467
32.361809 0.0034745067
32.58794 0.0090500755
32.81407 0.013367147
33.040201 -0.034190154
33.266332 0.021506622
33.492462 -0.00922839
33.718593 0.028714238
33.944724 0.02763832
34.170854 0.057296101
34.396985 0.090358884
34.623116 0.040749271
34.849246 -0.0055415107
35.075377 -0.069762144
35.301508 -0.092541038
35.527638 -0.096418261
35.753769 -0.057195683
35.979899 -0.058288597
36.20603 -0.049736515
36.432161 0.005060673
36.658291 0.14786842
36.884422 0.17028092
37.110553 0.17977557
37.336683 0.21861832
37.562814 0.081832049
37.788945 -0.053286468
38.015075 -0.22761042
38.241206 -0.33266747
38.467337 -0.36107094
38.693467 -0.28695983
38.919598 -0.17204017
39.145729 0.0014841567
39.371859 0.22983743
39.59799 0.50954507
39.824121 0.73803866
40.050251 0.81191829
40.276382 0.48921867
40.502513 -0.16720372
40.728643 -0.76452801
40.954774 -1.0654111
41.180905 -1.0029901
41.407035 -0.76790718
41.633166 -0.5242401
41.859296 -0.24309603
42.085427 0.20851458
42.311558 0.98636554
42.537688 2.1134139
42.763819 3.2841275
42.98995 2.5865478
43.21608 -0.46428226
43.442211 -2.1506359
43.668342 -3.4619024
43.894472 -4.2042981
44.120603 -3.1608117
44.346734 -0.95952657
44.572864 -0.060615721
44.798995 -4.9807983e-05
45.025126 0
45.251256 0
45.477387 0
45.703518 0
45.929648 0
46.155779 0
46.38191 0
46.60804 0
46.834171 0
47.060302 0
47.286432 0
47.512563 0
47.738693 0
47.964824 0
48.190955 0
48.417085 0
48.643216 0
48.869347 0
49.095477 0
&


==> response-to-referees.txt <==
Dear Editor,

We thank the referees for providing the overall very positive and insightful criticism of our
manuscript. Referee 1 recommended the manuscript for publication in its current form. We consider that we have in this response and the revised manuscript addressed all the comments of the Referee 2. 

Please find below the report of the referees. Our answers are given just below each Referee's remark. Each remark is separated by "====="

On behalf of the authors,
Dr Maximilien Levesque


=======================================

REFEREE REPORT(S):
Referee: 1

COMMENTS TO THE AUTHOR(S)
The manuscript makes  a new important step towards development of reliable theories for description of molecular liquid systems. It presents a rigorous general derivation of the Molecular Density Functional Theory (MDFT) principles and its main functionals; these results would make an impact on the overall field of molecular theories of liquids. The manuscript is well written and tells a very nice story to the prospective readers covering several applications of the revised MDFT – from description of a simple dipolar liquid to ion solvation in water and interfacial structures at the water-clay interface. The MDFT results are compared with direct Molecular Dynamics simulations; overall this is a work of very high research and presentation standards. I recommend the manuscript for immediate publication in its current form. 


We are delighted to read such review.

==========================================

REFEREE 2:

COMMENTS TO THE AUTHOR(S)
This ms describes a DFT approach to polar liquids
up to second order in anisotropic density fluctuations.
It contains a derivation of this functional, a proof
of the uniqueness of the functional in terms of the
variables density n(r) and polarization P(r),
an illustration for the Stockmayer fluid and results for
water including the new density-polarization coupling
terms.

The manuscript fits very well in the scope of the Special
Issue and gives a nice overview of this DFT approach to
anisotropic molecules accompanied with new results. Therefore
I can recommend publication, however, there are a number
of points on which I have questions and which should be resolved
before final acceptance.

1. In Sec. 3 you start out with a Taylor expansion of the
excess functional for linear molecules. Through OZ (26-27)
the functional is rewritten using the susceptibilities.
This rewritten functional is the starting point for the
treatment of water in (48). If one would
start out with a Taylor expanded functional for water
(up to second order in density), one would get more terms
than in the case of linear molecules, since the direct
correlation function c^lmn_mu nu has more components
up to l=1. How does (48) relate to such an expansion?
Can such an expansion be converted to (48) through OZ?


ANSWER:
This point is now discussed in our conclusion / perspective. For this response to be "self-contained", please find below our amended conclusion:

--
In this article we included the density--polarization coupling to the molecular density functional theory for water. MDFT is now able to take into account the (multipolar) polarization that may arise from neutral hydrophobic solutes. Nevertheless, this density--polarization coupling show little effect on the solvation free energies and solvation structures.
With this generalization of the density+polarization theory for water, we reach here a point where it is clear that restraining the development of the functional to a quadratic order in density and polarization is not enough to capture all the properties of water, even if the polarization includes all multipoles of the solvent. To circumvent this problem it is necessary to introduce so-called bridge functionals or to go beyond our level of description of the direct correlation function. We proposed for instance an hard-sphere bridge and a three-body correction, that have the advantage of correcting a posteriori the pressure.
Another complementary route is to go beyond our level of description of the direct correlation function. The  basic equation derived in this work, eq. (48), is based on a quadratic expansion of the excess functional in the density and multipolar polarisation density; as such, when converted to a direct correlation function, it does include higher-order rotational invariants than just the dipolar ones
described in Sec. 3 -- it does include \emph{all} those describing the multipole-multipole interaction. This is not equivalent, however, to expressing the functional at second order in $\rho\left( \boldsymbol{r},\omega \right)$, that is eq. (4), and using the full expansion of the angular-dependent direct correlation function defined as in eq. (5)-(6); such expansion contains in principle more rotational invariants and more information about the reference homogeneous fluid fluctuations than the $n$-$\boldsymbol{P}$ expansion does. The efficient implementation of eq. (4)-(6) using position and orientation fast (generalized) Fourier transforms, and the comparison to the more restricted approach described here, are currently underway.
--

=====================================


REFEREE 2.
In (16), the excess free energy in k-space, the functions
c^lmn(k) are not defined. If I see it right, these can't be
just Fourier transforms but are Hankel transforms using the
spherical Bessel functions j_n(kr). Please provide an explicit
definition. In applying FFT methods: do you rewrite these
Hankel transforms in terms of 1d-Fourier transforms?

ANSWER:
Indeed, c^mnl_mu,nu(k) are Hankel transforms of c^mnl_mu,nu(r). They involve the Bessel functions J_n(kr) with n=1/2 since the dimensionality is 3.
Convolutions involving c(k) are indeed done by FFTs. We pay attention not to introduce artifacts due the artificial periodicity induced by the FFTs.
==This discussion has been added to the manuscript.==
=========================================


REFEREE 2:
3. Before (25): it is not clear waht is meant by "h_+-(k) are
defined as in eq. (21)" since no correspondong c_+- are defined.

ANSWER:
We changed h_+- to h_L or h_T for consistency with eq. 21 and notation chi_L, chi_T, c_L, c_T. We thank the referee for such careful reading.


=========================================
REFEREE 2:
4. Eq. (31): r_i -> r_j

ANSWER:
Corrected.

=========================================

REFERE 2:
5. Before Eq. (60): reference to (49) should be (48).

ANSWER:
Corrected. Again, thanks for such careful reading.

=========================================

REFERE 2:
6. The style of Fig. 4 differs markedly from the rest. The y-axis
is not labelled.

ANSWER:
Figure 4 has been regenerated with a consistent style.


=========================================
EDITOR'S REPORT:

COMMENTS TO THE AUTHOR(S)
During our Editorial process, manuscripts are routinely screened using iThenticate plagiarism check software. This has highlighted overlap with a number of previously published sources within the Abstract and Introduction sections of your manuscript. Such overlap is in conflict with IOP Publishing's ethical policy, http://authors.iop.org/ethicalpolicy. The Editors of JPCM request that you rewrite these sections to reduce this overlap.

For your guidance, the main source associated with the highlighted overlap is:
Jeanmairet, Guillaume, Maximilien Levesque, Rodolphe Vuilleumier, and Daniel Borgis. "Molecular Density Functional Theory of Water", The Journal of Physical Chemistry Letters, 2013. 

ANSWER:
We thank the editor for pointing this out. We rewrote part of these sections.

